Toward tensor renormalization group study of lattice QCD

The tensor renormalization group is a promising complementary approach to traditional Monte Carlo methods for lattice systems, as it is inherently free from the sign problem. We discuss recent developments crucial for its application to lattice QCD: the multi-layer construction for multi-flavor gauge theory and the armillary sphere formulation for non-Abelian gauge theory. These techniques are important for reducing the size of the initial tensor and for eliminating non-local entanglement structures within the tensor network. We present selected numerical results and discuss potential generalizations to lattice QCD.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

